Density Functional study on the transesterification of triacetin assisted by cooperative weak interactions via a gold heterogeneous catalyst: Insights into Biodiesel production mechanisms

A Density Functional study predicting a heterogeneous-catalyzed reaction giving rise to biodiesel, was performed. Triacetin was used as a model of triglyceride in the presence of an Au(111) surface as the heterogeneous catalyst substrate. Explicit methoxy molecules were implemented as an alcohol solvent to understand the reaction trajectory along the well known three-step transesterification process. It was found that the reactants and products in the three-step processes are adsorbed to the Au substrate through non-covalent interactions of the electrostatic-type, which are also mediated by a van der Waals attraction. The density of states indicate that the electronic structure nature of Au is preserved after the interaction with the organic moieties. This may be addressed to an enhanced stability of the Au(111) catalyst through the overall reaction. A charge transfer analysis also reveals that the Au surface oxidation is also responsible for the transesterification of triacetin and evidences that molecular gold plays an important role in this catalytic process. Such results may provide fundamental insights into the design of heterogeneous catalysts for biodiesel production.

==> elec_comm_MS.log.txt <==
This is pdfTeX, Version 3.14159265-2.6-1.40.16 (TeX Live 2015) (preloaded format=pdflatex 2015.5.24)  29 MAR 2016 17:07
entering extended mode
 restricted \write18 enabled.
 %&-line parsing enabled.
**elec_comm_MS
(./elec_comm_MS.tex
LaTeX2e <2015/01/01>
Babel <3.9l> and hyphenation patterns for 79 languages loaded.
(/usr/local/texlive/2015/texmf-dist/tex/latex/elsarticle/elsarticle.cls
Document Class: elsarticle 2009/09/17, 1.2.0: Elsevier Ltd
\@bls=\dimen102
(/usr/local/texlive/2015/texmf-dist/tex/latex/base/article.cls
Document Class: article 2014/09/29 v1.4h Standard LaTeX document class
(/usr/local/texlive/2015/texmf-dist/tex/latex/base/size12.clo
File: size12.clo 2014/09/29 v1.4h Standard LaTeX file (size option)
)
\c@part=\count79
\c@section=\count80
\c@subsection=\count81
\c@subsubsection=\count82
\c@paragraph=\count83
\c@subparagraph=\count84
\c@figure=\count85
\c@table=\count86
\abovecaptionskip=\skip41
\belowcaptionskip=\skip42
\bibindent=\dimen103
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/graphicx.sty
Package: graphicx 2014/10/28 v1.0g Enhanced LaTeX Graphics (DPC,SPQR)

(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/keyval.sty
Package: keyval 2014/10/28 v1.15 key=value parser (DPC)
\KV@toks@=\toks14
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/graphics.sty
Package: graphics 2014/10/28 v1.0p Standard LaTeX Graphics (DPC,SPQR)

(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/trig.sty
Package: trig 1999/03/16 v1.09 sin cos tan (DPC)
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/latexconfig/graphics.cfg
File: graphics.cfg 2010/04/23 v1.9 graphics configuration of TeX Live
)
Package graphics Info: Driver file: pdftex.def on input line 94.

(/usr/local/texlive/2015/texmf-dist/tex/latex/pdftex-def/pdftex.def
File: pdftex.def 2011/05/27 v0.06d Graphics/color for pdfTeX

(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/infwarerr.sty
Package: infwarerr 2010/04/08 v1.3 Providing info/warning/error messages (HO)
)
(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/ltxcmds.sty
Package: ltxcmds 2011/11/09 v1.22 LaTeX kernel commands for general use (HO)
)
\Gread@gobject=\count87
))
\Gin@req@height=\dimen104
\Gin@req@width=\dimen105
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/psnfss/pifont.sty
Package: pifont 2005/04/12 PSNFSS-v9.2a Pi font support (SPQR) 
LaTeX Font Info:    Try loading font information for U+pzd on input line 63.

(/usr/local/texlive/2015/texmf-dist/tex/latex/psnfss/upzd.fd
File: upzd.fd 2001/06/04 font definitions for U/pzd.
)
LaTeX Font Info:    Try loading font information for U+psy on input line 64.

(/usr/local/texlive/2015/texmf-dist/tex/latex/psnfss/upsy.fd
File: upsy.fd 2001/06/04 font definitions for U/psy.
))
\c@tnote=\count88
\c@fnote=\count89
\c@cnote=\count90
\c@ead=\count91
\c@author=\count92
\@eadauthor=\toks15
\c@affn=\count93
\absbox=\box26
\keybox=\box27
\Columnwidth=\dimen106
\space@left=\dimen107
\els@boxa=\box28
\els@boxb=\box29
\leftMargin=\dimen108
\@enLab=\toks16
\@sep=\skip43
\@@sep=\skip44

(./elec_comm_MS.spl)
(/usr/local/texlive/2015/texmf-dist/tex/latex/natbib/natbib.sty
Package: natbib 2010/09/13 8.31b (PWD, AO)
\bibhang=\skip45
\bibsep=\skip46
LaTeX Info: Redefining \cite on input line 694.
\c@NAT@ctr=\count94
)
\splwrite=\write3
\openout3 = `elec_comm_MS.spl'.

)
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsfonts/amssymb.sty
Package: amssymb 2013/01/14 v3.01 AMS font symbols

(/usr/local/texlive/2015/texmf-dist/tex/latex/amsfonts/amsfonts.sty
Package: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
\@emptytoks=\toks17
\symAMSa=\mathgroup4
\symAMSb=\mathgroup5
LaTeX Font Info:    Overwriting math alphabet `\mathfrak' in version `bold'
(Font)                  U/euf/m/n --> U/euf/b/n on input line 106.
))
(./elec_comm_MS.aux)
\openout1 = `elec_comm_MS.aux'.

LaTeX Font Info:    Checking defaults for OML/cmm/m/it on input line 52.
LaTeX Font Info:    ... okay on input line 52.
LaTeX Font Info:    Checking defaults for T1/cmr/m/n on input line 52.
LaTeX Font Info:    ... okay on input line 52.
LaTeX Font Info:    Checking defaults for OT1/cmr/m/n on input line 52.
LaTeX Font Info:    ... okay on input line 52.
LaTeX Font Info:    Checking defaults for OMS/cmsy/m/n on input line 52.
LaTeX Font Info:    ... okay on input line 52.
LaTeX Font Info:    Checking defaults for OMX/cmex/m/n on input line 52.
LaTeX Font Info:    ... okay on input line 52.
LaTeX Font Info:    Checking defaults for U/cmr/m/n on input line 52.
LaTeX Font Info:    ... okay on input line 52.

(/usr/local/texlive/2015/texmf-dist/tex/context/base/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
\scratchcounter=\count95
\scratchdimen=\dimen109
\scratchbox=\box30
\nofMPsegments=\count96
\nofMParguments=\count97
\everyMPshowfont=\toks18
\MPscratchCnt=\count98
\MPscratchDim=\dimen110
\MPnumerator=\count99
\makeMPintoPDFobject=\count100
\everyMPtoPDFconversion=\toks19
) (/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/pdftexcmds.sty
Package: pdftexcmds 2011/11/29 v0.20 Utility functions of pdfTeX for LuaTeX (HO
)

(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/ifluatex.sty
Package: ifluatex 2010/03/01 v1.3 Provides the ifluatex switch (HO)
Package ifluatex Info: LuaTeX not detected.
)
(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/ifpdf.sty
Package: ifpdf 2011/01/30 v2.3 Provides the ifpdf switch (HO)
Package ifpdf Info: pdfTeX in PDF mode is detected.
)
Package pdftexcmds Info: LuaTeX not detected.
Package pdftexcmds Info: \pdf@primitive is available.
Package pdftexcmds Info: \pdf@ifprimitive is available.
Package pdftexcmds Info: \pdfdraftmode found.
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
Package: epstopdf-base 2010/02/09 v2.5 Base part for package epstopdf

(/usr/local/texlive/2015/texmf-dist/tex/latex/oberdiek/grfext.sty
Package: grfext 2010/08/19 v1.1 Manage graphics extensions (HO)

(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/kvdefinekeys.sty
Package: kvdefinekeys 2011/04/07 v1.3 Define keys (HO)
))
(/usr/local/texlive/2015/texmf-dist/tex/latex/oberdiek/kvoptions.sty
Package: kvoptions 2011/06/30 v3.11 Key value format for package options (HO)

(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/kvsetkeys.sty
Package: kvsetkeys 2012/04/25 v1.16 Key value parser (HO)

(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/etexcmds.sty
Package: etexcmds 2011/02/16 v1.5 Avoid name clashes with e-TeX commands (HO)
Package etexcmds Info: Could not find \expanded.
(etexcmds)             That can mean that you are not using pdfTeX 1.50 or
(etexcmds)             that some package has redefined \expanded.
(etexcmds)             In the latter case, load this package earlier.
)))
Package grfext Info: Graphics extension search list:
(grfext)             [.png,.pdf,.jpg,.mps,.jpeg,.jbig2,.jb2,.PNG,.PDF,.JPG,.JPE
G,.JBIG2,.JB2,.eps]
(grfext)             \AppendGraphicsExtensions on input line 452.

(/usr/local/texlive/2015/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
File: epstopdf-sys.cfg 2010/07/13 v1.3 Configuration of (r)epstopdf for TeX Liv
e
))
LaTeX Font Info:    Try loading font information for U+msa on input line 97.

(/usr/local/texlive/2015/texmf-dist/tex/latex/amsfonts/umsa.fd
File: umsa.fd 2013/01/14 v3.01 AMS symbols A
)
LaTeX Font Info:    Try loading font information for U+msb on input line 97.

(/usr/local/texlive/2015/texmf-dist/tex/latex/amsfonts/umsb.fd
File: umsb.fd 2013/01/14 v3.01 AMS symbols B
) [1


{/usr/local/texlive/2015/texmf-var/fonts/map/pdftex/updmap/pdftex.map}]
Missing character: There is no â in font cmr12!
Missing character: There is no € in font cmr12!
Missing character: There is no ' in font cmr12!
 [2] [3] [4]
Overfull \hbox (47.94836pt too wide) in paragraph at lines 174--176
\OT1/cmr/m/n/12 tive tra-jec-tory us-ing ReaxFF with the cor-re-spond-ing C/H/O
/N/S/Mg/P/Na/Ti/Cl/F
 []

[5] [6]

LaTeX Warning: `h' float specifier changed to `ht'.

[7] [8]
Overfull \hbox (39.19693pt too wide) in paragraph at lines 259--260
[]\OT1/cmr/m/n/12 Such sta-bil-ity was tested [[]] in a cyclic voltam-mo-gram s
tudy at a charge/discharge
 []

[9]
Missing character: There is no â in font cmr12!
Missing character: There is no € in font cmr12!
Missing character: There is no " in font cmr12!

Overfull \hbox (14.24858pt too wide) in paragraph at lines 284--285
[]\OT1/cmr/m/n/12 The au-thors want to ac-knowl-edge the sup-port given by C^^S
atedras-CONACYT
 []

[10] (./elec_comm_MS.bbl [11]
Underfull \hbox (badness 1052) in paragraph at lines 61--64
\OT1/cmr/m/n/12 structured cath-ode ma-te-ri-als for lithium-ion bat-ter-ies us
-ing high-
 []

[12] [13]) <Figures_Elec_Comm/Figure_1.png, id=59, 898.557pt x 586.1097pt>
File: Figures_Elec_Comm/Figure_1.png Graphic file (type png)

<use Figures_Elec_Comm/Figure_1.png>
Package pdftex.def Info: Figures_Elec_Comm/Figure_1.png used on input line 317.

(pdftex.def)             Requested size: 523.45314pt x 341.43306pt.

Overfull \hbox (133.45314pt too wide) in paragraph at lines 317--317
 [][] 
 []

<Figures_Elec_Comm/Figure_2.png, id=60, 918.3108pt x 681.5061pt>
File: Figures_Elec_Comm/Figure_2.png Graphic file (type png)

<use Figures_Elec_Comm/Figure_2.png>
Package pdftex.def Info: Figures_Elec_Comm/Figure_2.png used on input line 326.

(pdftex.def)             Requested size: 460.06508pt x 341.43306pt.

Overfull \hbox (70.06508pt too wide) in paragraph at lines 326--327
 [][] 
 []

<Figures_Elec_Comm/Figure_3.png, id=61, 361.35pt x 252.945pt>
File: Figures_Elec_Comm/Figure_3.png Graphic file (type png)

<use Figures_Elec_Comm/Figure_3.png>
Package pdftex.def Info: Figures_Elec_Comm/Figure_3.png used on input line 334.

(pdftex.def)             Requested size: 487.77388pt x 341.43306pt.

Overfull \hbox (97.77388pt too wide) in paragraph at lines 334--335
 [][] 
 []

<Figures_Elec_Comm/Figure_4.png, id=63, 830.6232pt x 584.4234pt>
File: Figures_Elec_Comm/Figure_4.png Graphic file (type png)

<use Figures_Elec_Comm/Figure_4.png>
Package pdftex.def Info: Figures_Elec_Comm/Figure_4.png used on input line 342.

(pdftex.def)             Requested size: 485.27257pt x 341.43306pt.

Overfull \hbox (95.27257pt too wide) in paragraph at lines 342--343
 [][] 
 []

[14] [15 <./Figures_Elec_Comm/Figure_1.png>] [16 <./Figures_Elec_Comm/Figure_2.
png>] [17 <./Figures_Elec_Comm/Figure_3.png>] [18 <./Figures_Elec_Comm/Figure_4
.png>] (./elec_comm_MS.aux) ) 
Here is how much of TeX's memory you used:
 2545 strings out of 493089
 34190 string characters out of 6134842
 101863 words of memory out of 5000000
 5985 multiletter control sequences out of 15000+600000
 14217 words of font info for 54 fonts, out of 8000000 for 9000
 1141 hyphenation exceptions out of 8191
 38i,8n,30p,1874b,312s stack positions out of 5000i,500n,10000p,200000b,80000s
</usr/local/texlive/2015/texmf-dist/fonts/type1/pu
blic/amsfonts/cm/cmbx12.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/pub
lic/amsfonts/cm/cmcsc10.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/pub
lic/amsfonts/cm/cmmi10.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/publ
ic/amsfonts/cm/cmmi12.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/publi
c/amsfonts/cm/cmmi8.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/public/
amsfonts/cm/cmr10.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/public/am
sfonts/cm/cmr12.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/public/amsf
onts/cm/cmr17.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/public/amsfon
ts/cm/cmr7.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/public/amsfonts/
cm/cmr8.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/public/amsfonts/cm/
cmsy10.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/public/amsfonts/cm/c
msy7.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/public/amsfonts/cm/cms
y8.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/public/amsfonts/cm/cmti1
0.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/public/amsfonts/cm/cmti12
.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/public/amsfonts/cm/cmti7.p
fb>
Output written on elec_comm_MS.pdf (18 pages, 11642597 bytes).
PDF statistics:
 132 PDF objects out of 1000 (max. 8388607)
 90 compressed objects within 1 object stream
 0 named destinations out of 1000 (max. 500000)
 21 words of extra memory for PDF output out of 10000 (max. 10000000)



==> elec_comm_MS.log_1_.txt <==
This is pdfTeX, Version 3.14159265-2.6-1.40.16 (TeX Live 2015) (preloaded format=pdflatex 2015.10.9)  9 SEP 2016 15:10
entering extended mode
 restricted \write18 enabled.
 file:line:error style messages enabled.
 %&-line parsing enabled.
**elec_comm_MS.tex
(./elec_comm_MS.tex
LaTeX2e <2015/01/01>
Babel <3.9l> and hyphenation patterns for 79 languages loaded.
(/usr/local/texlive/2015/texmf-dist/tex/latex/elsarticle/elsarticle.cls
Document Class: elsarticle 2009/09/17, 1.2.0: Elsevier Ltd
\@bls=\dimen102
(/usr/local/texlive/2015/texmf-dist/tex/latex/base/article.cls
Document Class: article 2014/09/29 v1.4h Standard LaTeX document class
(/usr/local/texlive/2015/texmf-dist/tex/latex/base/size12.clo
File: size12.clo 2014/09/29 v1.4h Standard LaTeX file (size option)
)
\c@part=\count79
\c@section=\count80
\c@subsection=\count81
\c@subsubsection=\count82
\c@paragraph=\count83
\c@subparagraph=\count84
\c@figure=\count85
\c@table=\count86
\abovecaptionskip=\skip41
\belowcaptionskip=\skip42
\bibindent=\dimen103
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/graphicx.sty
Package: graphicx 2014/10/28 v1.0g Enhanced LaTeX Graphics (DPC,SPQR)

(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/keyval.sty
Package: keyval 2014/10/28 v1.15 key=value parser (DPC)
\KV@toks@=\toks14
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/graphics.sty
Package: graphics 2014/10/28 v1.0p Standard LaTeX Graphics (DPC,SPQR)

(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/trig.sty
Package: trig 1999/03/16 v1.09 sin cos tan (DPC)
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/latexconfig/graphics.cfg
File: graphics.cfg 2010/04/23 v1.9 graphics configuration of TeX Live
)
Package graphics Info: Driver file: pdftex.def on input line 94.

(/usr/local/texlive/2015/texmf-dist/tex/latex/pdftex-def/pdftex.def
File: pdftex.def 2011/05/27 v0.06d Graphics/color for pdfTeX

(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/infwarerr.sty
Package: infwarerr 2010/04/08 v1.3 Providing info/warning/error messages (HO)
)
(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/ltxcmds.sty
Package: ltxcmds 2011/11/09 v1.22 LaTeX kernel commands for general use (HO)
)
\Gread@gobject=\count87
))
\Gin@req@height=\dimen104
\Gin@req@width=\dimen105
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/psnfss/pifont.sty
Package: pifont 2005/04/12 PSNFSS-v9.2a Pi font support (SPQR) 
LaTeX Font Info:    Try loading font information for U+pzd on input line 63.

(/usr/local/texlive/2015/texmf-dist/tex/latex/psnfss/upzd.fd
File: upzd.fd 2001/06/04 font definitions for U/pzd.
)
LaTeX Font Info:    Try loading font information for U+psy on input line 64.

(/usr/local/texlive/2015/texmf-dist/tex/latex/psnfss/upsy.fd
File: upsy.fd 2001/06/04 font definitions for U/psy.
))
\c@tnote=\count88
\c@fnote=\count89
\c@cnote=\count90
\c@ead=\count91
\c@author=\count92
\@eadauthor=\toks15
\c@affn=\count93
\absbox=\box26
\keybox=\box27
\Columnwidth=\dimen106
\space@left=\dimen107
\els@boxa=\box28
\els@boxb=\box29
\leftMargin=\dimen108
\@enLab=\toks16
\@sep=\skip43
\@@sep=\skip44

(./elec_comm_MS.spl)
(/usr/local/texlive/2015/texmf-dist/tex/latex/natbib/natbib.sty
Package: natbib 2010/09/13 8.31b (PWD, AO)
\bibhang=\skip45
\bibsep=\skip46
LaTeX Info: Redefining \cite on input line 694.
\c@NAT@ctr=\count94
)
\splwrite=\write3
\openout3 = `elec_comm_MS.spl'.

)
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsfonts/amssymb.sty
Package: amssymb 2013/01/14 v3.01 AMS font symbols

(/usr/local/texlive/2015/texmf-dist/tex/latex/amsfonts/amsfonts.sty
Package: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
\@emptytoks=\toks17
\symAMSa=\mathgroup4
\symAMSb=\mathgroup5
LaTeX Font Info:    Overwriting math alphabet `\mathfrak' in version `bold'
(Font)                  U/euf/m/n --> U/euf/b/n on input line 106.
))
(./elec_comm_MS.aux)
\openout1 = `elec_comm_MS.aux'.

LaTeX Font Info:    Checking defaults for OML/cmm/m/it on input line 52.
LaTeX Font Info:    ... okay on input line 52.
LaTeX Font Info:    Checking defaults for T1/cmr/m/n on input line 52.
LaTeX Font Info:    ... okay on input line 52.
LaTeX Font Info:    Checking defaults for OT1/cmr/m/n on input line 52.
LaTeX Font Info:    ... okay on input line 52.
LaTeX Font Info:    Checking defaults for OMS/cmsy/m/n on input line 52.
LaTeX Font Info:    ... okay on input line 52.
LaTeX Font Info:    Checking defaults for OMX/cmex/m/n on input line 52.
LaTeX Font Info:    ... okay on input line 52.
LaTeX Font Info:    Checking defaults for U/cmr/m/n on input line 52.
LaTeX Font Info:    ... okay on input line 52.

(/usr/local/texlive/2015/texmf-dist/tex/context/base/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
\scratchcounter=\count95
\scratchdimen=\dimen109
\scratchbox=\box30
\nofMPsegments=\count96
\nofMParguments=\count97
\everyMPshowfont=\toks18
\MPscratchCnt=\count98
\MPscratchDim=\dimen110
\MPnumerator=\count99
\makeMPintoPDFobject=\count100
\everyMPtoPDFconversion=\toks19
) (/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/pdftexcmds.sty
Package: pdftexcmds 2011/11/29 v0.20 Utility functions of pdfTeX for LuaTeX (HO
)

(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/ifluatex.sty
Package: ifluatex 2010/03/01 v1.3 Provides the ifluatex switch (HO)
Package ifluatex Info: LuaTeX not detected.
)
(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/ifpdf.sty
Package: ifpdf 2011/01/30 v2.3 Provides the ifpdf switch (HO)
Package ifpdf Info: pdfTeX in PDF mode is detected.
)
Package pdftexcmds Info: LuaTeX not detected.
Package pdftexcmds Info: \pdf@primitive is available.
Package pdftexcmds Info: \pdf@ifprimitive is available.
Package pdftexcmds Info: \pdfdraftmode found.
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
Package: epstopdf-base 2010/02/09 v2.5 Base part for package epstopdf

(/usr/local/texlive/2015/texmf-dist/tex/latex/oberdiek/grfext.sty
Package: grfext 2010/08/19 v1.1 Manage graphics extensions (HO)

(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/kvdefinekeys.sty
Package: kvdefinekeys 2011/04/07 v1.3 Define keys (HO)
))
(/usr/local/texlive/2015/texmf-dist/tex/latex/oberdiek/kvoptions.sty
Package: kvoptions 2011/06/30 v3.11 Key value format for package options (HO)

(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/kvsetkeys.sty
Package: kvsetkeys 2012/04/25 v1.16 Key value parser (HO)

(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/etexcmds.sty
Package: etexcmds 2011/02/16 v1.5 Avoid name clashes with e-TeX commands (HO)
Package etexcmds Info: Could not find \expanded.
(etexcmds)             That can mean that you are not using pdfTeX 1.50 or
(etexcmds)             that some package has redefined \expanded.
(etexcmds)             In the latter case, load this package earlier.
)))
Package grfext Info: Graphics extension search list:
(grfext)             [.png,.pdf,.jpg,.mps,.jpeg,.jbig2,.jb2,.PNG,.PDF,.JPG,.JPE
G,.JBIG2,.JB2,.eps]
(grfext)             \AppendGraphicsExtensions on input line 452.

(/usr/local/texlive/2015/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
File: epstopdf-sys.cfg 2010/07/13 v1.3 Configuration of (r)epstopdf for TeX Liv
e
))
LaTeX Font Info:    Try loading font information for U+msa on input line 124.

(/usr/local/texlive/2015/texmf-dist/tex/latex/amsfonts/umsa.fd
File: umsa.fd 2013/01/14 v3.01 AMS symbols A
)
LaTeX Font Info:    Try loading font information for U+msb on input line 124.

(/usr/local/texlive/2015/texmf-dist/tex/latex/amsfonts/umsb.fd
File: umsb.fd 2013/01/14 v3.01 AMS symbols B
)
Missing character: There is no à in font cmti10!
Missing character: There is no ˆ in font cmti10!
Missing character: There is no â in font cmr12!
Missing character: There is no € in font cmr12!
Missing character: There is no ˜ in font cmr12!
Missing character: There is no â in font cmr12!
Missing character: There is no € in font cmr12!
Missing character: There is no ˜ in font cmr12!
Missing character: There is no â in font cmr12!
Missing character: There is no € in font cmr12!
Missing character: There is no ™ in font cmr12!
Missing character: There is no â in font cmr12!
Missing character: There is no € in font cmr12!
Missing character: There is no ™ in font cmr12!
 [1


{/usr/local/texlive/2015/texmf-var/fonts/map/pdftex/updmap/pdftex.map}] [2]

LaTeX Warning: Command \r invalid in math mode on input line 142.

./elec_comm_MS.tex:147: Missing $ inserted.
<inserted text> 
                $
l.147 ...f pair atoms i, j Ucoh(tot)=$\sum_{ij}$U_
                                                  {coh}(ij)$. Therefore, the...

? 

Overfull \hbox (19.33891pt too wide) in paragraph at lines 147--148
\OT1/cmr/m/n/12 tional code [[]][[]][[]], which is a based PAW (Pro-jec-tor aug
-mented method)[[]].
 []

[3]
Overfull \hbox (3.6023pt too wide) in paragraph at lines 161--162
[]\OT1/cmr/m/n/12 The elec-tro-static po-ten-tial $\OML/cmm/m/it/12 U[]\OT1/cmr
/m/n/12 (\OML/cmm/m/it/12 ij\OT1/cmr/m/n/12 )$ (equa-tion 3[]), cor-re-spons to
 the coulom-
 []

./elec_comm_MS.tex:184: Missing $ inserted.
<inserted text> 
                $
l.184 ...cal/mol$ & $\rho,^\circ A $ & $C, kcal $^
                                                  \circ A^{6}/mol$ \\
? 

LaTeX Warning: `h' float specifier changed to `ht'.


LaTeX Warning: Command \r invalid in math mode on input line 197.

[4]
Missing character: There is no â in font cmr12!
Missing character: There is no € in font cmr12!
Missing character: There is no " in font cmr12!
 [5] [6]

LaTeX Warning: Command \r invalid in math mode on input line 245.


LaTeX Warning: Command \r invalid in math mode on input line 247.

[7]
Overfull \hbox (14.24858pt too wide) in paragraph at lines 265--266
[]\OT1/cmr/m/n/12 The au-thors want to ac-knowl-edge the sup-port given by C^^S
atedras-CONACYT
 []

(./elec_comm_MS.bbl [8] [9]
Underfull \hbox (badness 1052) in paragraph at lines 89--92
\OT1/cmr/m/n/12 structured cath-ode ma-te-ri-als for lithium-ion bat-ter-ies us
-ing high-
 []

[10]
Missing character: There is no € in font cmr12!
) <Figures/Figure_1.png, id=49, 758.1123pt x 508.7808pt>
File: Figures/Figure_1.png Graphic file (type png)

<use Figures/Figure_1.png>
Package pdftex.def Info: Figures/Figure_1.png used on input line 293.
(pdftex.def)             Requested size: 423.98474pt x 284.52756pt.

Overfull \hbox (33.98474pt too wide) in paragraph at lines 293--293
 [][] 
 []

<Figures/Figure_2.png, id=51, 614.295pt x 794.97pt>
File: Figures/Figure_2.png Graphic file (type png)
 <use Figures/Figure_2.png>
Package pdftex.def Info: Figures/Figure_2.png used on input line 301.
(pdftex.def)             Requested size: 263.84175pt x 341.43306pt.

<Figures/Figure_3.png, id=52, 492.33937pt x 673.01437pt>
File: Figures/Figure_3.png Graphic file (type png)

<use Figures/Figure_3.png>
Package pdftex.def Info: Figures/Figure_3.png used on input line 309.
(pdftex.def)             Requested size: 249.77505pt x 341.43306pt.

<Figures/Figure_4.png, id=53, 762.4485pt x 294.50024pt>
File: Figures/Figure_4.png Graphic file (type png)

<use Figures/Figure_4.png>
Package pdftex.def Info: Figures/Figure_4.png used on input line 317.
(pdftex.def)             Requested size: 441.99939pt x 170.71652pt.

Overfull \hbox (51.99939pt too wide) in paragraph at lines 317--317
 [][] 
 []

<Figures/Figure_5.png, id=54, 767.86874pt x 993.7125pt>
File: Figures/Figure_5.png Graphic file (type png)

<use Figures/Figure_5.png>
Package pdftex.def Info: Figures/Figure_5.png used on input line 325.
(pdftex.def)             Requested size: 263.83707pt x 341.43306pt.
 [11] [12 <./Figures/Figure_1.png>] [13 <./Figures/Figure_2.png>] [14 <./Figure
s/Figure_3.png>] [15 <./Figures/Figure_4.png>]
[16 <./Figures/Figure_5.png>] (./elec_comm_MS.aux)

LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.

 ) 
Here is how much of TeX's memory you used:
 2533 strings out of 493089
 33658 string characters out of 6134842
 100777 words of memory out of 5000000
 5973 multiletter control sequences out of 15000+600000
 13916 words of font info for 53 fonts, out of 8000000 for 9000
 1141 hyphenation exceptions out of 8191
 38i,10n,30p,1703b,312s stack positions out of 5000i,500n,10000p,200000b,80000s
</usr/local/texlive/2015/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx12.pfb
></usr/local/texlive/2015/texmf-dist/fonts/type1/public/amsfonts/cm/cmex10.pfb>
</usr/local/texlive/2015/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi10.pfb><
/usr/local/texlive/2015/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi12.pfb></
usr/local/texlive/2015/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi8.pfb></us
r/local/texlive/2015/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb></usr/
local/texlive/2015/texmf-dist/fonts/type1/public/amsfonts/cm/cmr12.pfb></usr/lo
cal/texlive/2015/texmf-dist/fonts/type1/public/amsfonts/cm/cmr17.pfb></usr/loca
l/texlive/2015/texmf-dist/fonts/type1/public/amsfonts/cm/cmr7.pfb></usr/local/t
exlive/2015/texmf-dist/fonts/type1/public/amsfonts/cm/cmr8.pfb></usr/local/texl
ive/2015/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb></usr/local/texli
ve/2015/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy7.pfb></usr/local/texlive
/2015/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy8.pfb></usr/local/texlive/2
015/texmf-dist/fonts/type1/public/amsfonts/cm/cmti10.pfb></usr/local/texlive/20
15/texmf-dist/fonts/type1/public/amsfonts/cm/cmti12.pfb></usr/local/texlive/201
5/texmf-dist/fonts/type1/public/amsfonts/cm/cmti7.pfb>
Output written on elec_comm_MS.pdf (16 pages, 994045 bytes).
PDF statistics:
 129 PDF objects out of 1000 (max. 8388607)
 86 compressed objects within 1 object stream
 0 named destinations out of 1000 (max. 500000)
 26 words of extra memory for PDF output out of 10000 (max. 10000000)



==> elec_comm_MS.log_1__1_.txt <==
This is pdfTeX, Version 3.14159265-2.6-1.40.17 (TeX Live 2016) (preloaded format=pdflatex 2016.5.22)  6 SEP 2016 14:47
entering extended mode
 restricted \write18 enabled.
 file:line:error style messages enabled.
 %&-line parsing enabled.
**elec_comm_MS.tex
(./elec_comm_MS.tex
LaTeX2e <2016/03/31>
Babel <3.9r> and hyphenation patterns for 83 language(s) loaded.
(/usr/local/texlive/2016/texmf-dist/tex/latex/elsarticle/elsarticle.cls
Document Class: elsarticle 2009/09/17, 1.2.0: Elsevier Ltd
\@bls=\dimen102
(/usr/local/texlive/2016/texmf-dist/tex/latex/base/article.cls
Document Class: article 2014/09/29 v1.4h Standard LaTeX document class
(/usr/local/texlive/2016/texmf-dist/tex/latex/base/size12.clo
File: size12.clo 2014/09/29 v1.4h Standard LaTeX file (size option)
)
\c@part=\count79
\c@section=\count80
\c@subsection=\count81
\c@subsubsection=\count82
\c@paragraph=\count83
\c@subparagraph=\count84
\c@figure=\count85
\c@table=\count86
\abovecaptionskip=\skip41
\belowcaptionskip=\skip42
\bibindent=\dimen103
)
(/usr/local/texlive/2016/texmf-dist/tex/latex/graphics/graphicx.sty
Package: graphicx 2014/10/28 v1.0g Enhanced LaTeX Graphics (DPC,SPQR)

(/usr/local/texlive/2016/texmf-dist/tex/latex/graphics/keyval.sty
Package: keyval 2014/10/28 v1.15 key=value parser (DPC)
\KV@toks@=\toks14
)
(/usr/local/texlive/2016/texmf-dist/tex/latex/graphics/graphics.sty
Package: graphics 2016/05/09 v1.0r Standard LaTeX Graphics (DPC,SPQR)

(/usr/local/texlive/2016/texmf-dist/tex/latex/graphics/trig.sty
Package: trig 2016/01/03 v1.10 sin cos tan (DPC)
)
(/usr/local/texlive/2016/texmf-dist/tex/latex/graphics-cfg/graphics.cfg
File: graphics.cfg 2016/01/02 v1.10 sample graphics configuration
)
Package graphics Info: Driver file: pdftex.def on input line 96.

(/usr/local/texlive/2016/texmf-dist/tex/latex/pdftex-def/pdftex.def
File: pdftex.def 2011/05/27 v0.06d Graphics/color for pdfTeX

(/usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/infwarerr.sty
Package: infwarerr 2016/05/16 v1.4 Providing info/warning/error messages (HO)
)
(/usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/ltxcmds.sty
Package: ltxcmds 2016/05/16 v1.23 LaTeX kernel commands for general use (HO)
)
\Gread@gobject=\count87
))
\Gin@req@height=\dimen104
\Gin@req@width=\dimen105
)
(/usr/local/texlive/2016/texmf-dist/tex/latex/psnfss/pifont.sty
Package: pifont 2005/04/12 PSNFSS-v9.2a Pi font support (SPQR) 
LaTeX Font Info:    Try loading font information for U+pzd on input line 63.

(/usr/local/texlive/2016/texmf-dist/tex/latex/psnfss/upzd.fd
File: upzd.fd 2001/06/04 font definitions for U/pzd.
)
LaTeX Font Info:    Try loading font information for U+psy on input line 64.

(/usr/local/texlive/2016/texmf-dist/tex/latex/psnfss/upsy.fd
File: upsy.fd 2001/06/04 font definitions for U/psy.
))
\c@tnote=\count88
\c@fnote=\count89
\c@cnote=\count90
\c@ead=\count91
\c@author=\count92
\@eadauthor=\toks15
\c@affn=\count93
\absbox=\box26
\keybox=\box27
\Columnwidth=\dimen106
\space@left=\dimen107
\els@boxa=\box28
\els@boxb=\box29
\leftMargin=\dimen108
\@enLab=\toks16
\@sep=\skip43
\@@sep=\skip44

(./elec_comm_MS.spl)
(/usr/local/texlive/2016/texmf-dist/tex/latex/natbib/natbib.sty
Package: natbib 2010/09/13 8.31b (PWD, AO)
\bibhang=\skip45
\bibsep=\skip46
LaTeX Info: Redefining \cite on input line 694.
\c@NAT@ctr=\count94
)
\splwrite=\write3
\openout3 = `elec_comm_MS.spl'.

)
(/usr/local/texlive/2016/texmf-dist/tex/latex/amsfonts/amssymb.sty
Package: amssymb 2013/01/14 v3.01 AMS font symbols

(/usr/local/texlive/2016/texmf-dist/tex/latex/amsfonts/amsfonts.sty
Package: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
\@emptytoks=\toks17
\symAMSa=\mathgroup4
\symAMSb=\mathgroup5
LaTeX Font Info:    Overwriting math alphabet `\mathfrak' in version `bold'
(Font)                  U/euf/m/n --> U/euf/b/n on input line 106.
))
(./elec_comm_MS.aux)
\openout1 = `elec_comm_MS.aux'.

LaTeX Font Info:    Checking defaults for OML/cmm/m/it on input line 52.
LaTeX Font Info:    ... okay on input line 52.
LaTeX Font Info:    Checking defaults for T1/cmr/m/n on input line 52.
LaTeX Font Info:    ... okay on input line 52.
LaTeX Font Info:    Checking defaults for OT1/cmr/m/n on input line 52.
LaTeX Font Info:    ... okay on input line 52.
LaTeX Font Info:    Checking defaults for OMS/cmsy/m/n on input line 52.
LaTeX Font Info:    ... okay on input line 52.
LaTeX Font Info:    Checking defaults for OMX/cmex/m/n on input line 52.
LaTeX Font Info:    ... okay on input line 52.
LaTeX Font Info:    Checking defaults for U/cmr/m/n on input line 52.
LaTeX Font Info:    ... okay on input line 52.

(/usr/local/texlive/2016/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
\scratchcounter=\count95
\scratchdimen=\dimen109
\scratchbox=\box30
\nofMPsegments=\count96
\nofMParguments=\count97
\everyMPshowfont=\toks18
\MPscratchCnt=\count98
\MPscratchDim=\dimen110
\MPnumerator=\count99
\makeMPintoPDFobject=\count100
\everyMPtoPDFconversion=\toks19
) (/usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/pdftexcmds.sty
Package: pdftexcmds 2016/05/10 v0.21 Utility functions of pdfTeX for LuaTeX (HO
)

(/usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/ifluatex.sty
Package: ifluatex 2016/05/16 v1.4 Provides the ifluatex switch (HO)
Package ifluatex Info: LuaTeX not detected.
)
(/usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/ifpdf.sty
Package: ifpdf 2016/05/14 v3.1 Provides the ifpdf switch
)
Package pdftexcmds Info: LuaTeX not detected.
Package pdftexcmds Info: \pdf@primitive is available.
Package pdftexcmds Info: \pdf@ifprimitive is available.
Package pdftexcmds Info: \pdfdraftmode found.
)
(/usr/local/texlive/2016/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
Package: epstopdf-base 2016/05/15 v2.6 Base part for package epstopdf

(/usr/local/texlive/2016/texmf-dist/tex/latex/oberdiek/grfext.sty
Package: grfext 2016/05/16 v1.2 Manage graphics extensions (HO)

(/usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/kvdefinekeys.sty
Package: kvdefinekeys 2016/05/16 v1.4 Define keys (HO)
))
(/usr/local/texlive/2016/texmf-dist/tex/latex/oberdiek/kvoptions.sty
Package: kvoptions 2016/05/16 v3.12 Key value format for package options (HO)

(/usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/kvsetkeys.sty
Package: kvsetkeys 2016/05/16 v1.17 Key value parser (HO)

(/usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/etexcmds.sty
Package: etexcmds 2016/05/16 v1.6 Avoid name clashes with e-TeX commands (HO)
Package etexcmds Info: Could not find \expanded.
(etexcmds)             That can mean that you are not using pdfTeX 1.50 or
(etexcmds)             that some package has redefined \expanded.
(etexcmds)             In the latter case, load this package earlier.
)))
Package grfext Info: Graphics extension search list:
(grfext)             [.png,.pdf,.jpg,.mps,.jpeg,.jbig2,.jb2,.PNG,.PDF,.JPG,.JPE
G,.JBIG2,.JB2,.eps]
(grfext)             \AppendGraphicsExtensions on input line 456.

(/usr/local/texlive/2016/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
File: epstopdf-sys.cfg 2010/07/13 v1.3 Configuration of (r)epstopdf for TeX Liv
e
))
LaTeX Font Info:    Try loading font information for U+msa on input line 124.

(/usr/local/texlive/2016/texmf-dist/tex/latex/amsfonts/umsa.fd
File: umsa.fd 2013/01/14 v3.01 AMS symbols A
)
LaTeX Font Info:    Try loading font information for U+msb on input line 124.

(/usr/local/texlive/2016/texmf-dist/tex/latex/amsfonts/umsb.fd
File: umsb.fd 2013/01/14 v3.01 AMS symbols B
)
Missing character: There is no é in font cmti10!
 [1


{/usr/local/texlive/2016/texmf-var/fonts/map/pdftex/updmap/pdftex.map}]
Missing character: There is no â in font cmr12!
Missing character: There is no € in font cmr12!
Missing character: There is no ' in font cmr12!
 [2]
./elec_comm_MS.tex:141: Undefined control sequence.
<recently read> \?
                  
l.141 ... avances en la investigaci\'on y disen$\?
                                                  $o de ensambles semiconduc...

? 
./elec_comm_MS.tex:141: Undefined control sequence.
<recently read> \?
                  
l.141 ...condutores es importante para el disen$\?
                                                  $o de futuros dispositivos...

? 
./elec_comm_MS.tex:142: Undefined control sequence.
<recently read> \?
                  
l.142 ... recientes han sido enfocadas en disen$\?
                                                  $ar puntos cu\'anticos sem...

? 
./elec_comm_MS.tex:143: Undefined control sequence.
<recently read> \?
                  
l.143 ...$ de la radiaci\'on UV [6]. Durante an$\?
                                                  $os recientes, se han hech...

? 
./elec_comm_MS.tex:143: Undefined control sequence.
<recently read> \?
                  
l.143 ...os por un sustrato de \'oxido de Estan$\?
                                                  o$ dopado con Fl\'uor. El ...

? 
Missing character: There is no ± in font cmr12!
./elec_comm_MS.tex:143: Missing { inserted.
<to be read again> 
                   $
l.143 ...portantes de H2: (4.30$±$0.25) mL$/$cm$^$
                                                  2 d\'ia (sin necesidad de ...

? 
./elec_comm_MS.tex:143: Missing } inserted.
<inserted text> 
                }
l.143 ...portantes de H2: (4.30$±$0.25) mL$/$cm$^$
                                                  2 d\'ia (sin necesidad de ...

? 
./elec_comm_MS.tex:143: Undefined control sequence.
<recently read> \?
                  
l.143 ...ste son quienes determinan su desempen$\?
                                                  $o fotocatal\'itico. En la...

? 
Missing character: There is no ó in font cmr12!
[3] [4]

LaTeX Warning: Command \r invalid in math mode on input line 156.

[5]
./elec_comm_MS.tex:161: Missing $ inserted.
<inserted text> 
                $
l.161 ...f pair atoms i, j Ucoh(tot)=$\sum_{ij}$U_
                                                  {coh}(ij)$. Therefore, the...

? 

Overfull \hbox (19.33891pt too wide) in paragraph at lines 161--162
\OT1/cmr/m/n/12 tional code [[]][[]][[]], which is a based PAW (Pro-jec-tor aug
-mented method)[[]].
 []


Overfull \hbox (3.6023pt too wide) in paragraph at lines 175--176
[]\OT1/cmr/m/n/12 The elec-tro-static po-ten-tial $\OML/cmm/m/it/12 U[]\OT1/cmr
/m/n/12 (\OML/cmm/m/it/12 ij\OT1/cmr/m/n/12 )$ (equa-tion 3[]), cor-re-spons to
 the coulom-
 []

[6]
./elec_comm_MS.tex:198: Missing $ inserted.
<inserted text> 
                $
l.198 ...cal/mol$ & $\rho,^\circ A $ & $C, kcal $^
                                                  \circ A^{6}/mol$ \\
? 

LaTeX Warning: Command \r invalid in math mode on input line 211.

[7]
Missing character: There is no À in font cmr12!


LaTeX Warning: Command \r invalid in math mode on input line 253.

[8]

LaTeX Warning: Command \r invalid in math mode on input line 255.

Missing character: There is no â in font cmr12!
Missing character: There is no € in font cmr12!
Missing character: There is no " in font cmr12!

Overfull \hbox (14.24858pt too wide) in paragraph at lines 272--273
[]\OT1/cmr/m/n/12 The au-thors want to ac-knowl-edge the sup-port given by C^^S
atedras-CONACYT
 []

[9] (./elec_comm_MS.bbl [10]
Underfull \hbox (badness 1052) in paragraph at lines 89--92
\OT1/cmr/m/n/12 structured cath-ode ma-te-ri-als for lithium-ion bat-ter-ies us
-ing high-
 []

[11]
Missing character: There is no € in font cmr12!
) <Figures/Figure_1.png, id=52, 758.1123pt x 508.7808pt>
File: Figures/Figure_1.png Graphic file (type png)

<use Figures/Figure_1.png>
Package pdftex.def Info: Figures/Figure_1.png used on input line 300.
(pdftex.def)             Requested size: 423.98474pt x 284.52756pt.

Overfull \hbox (33.98474pt too wide) in paragraph at lines 300--300
 [][] 
 []

<Figures/Figure_2.png, id=54, 614.295pt x 794.97pt>
File: Figures/Figure_2.png Graphic file (type png)
 <use Figures/Figure_2.png>
Package pdftex.def Info: Figures/Figure_2.png used on input line 308.
(pdftex.def)             Requested size: 263.84175pt x 341.43306pt.

<Figures/Figure_3.png, id=55, 492.33937pt x 673.01437pt>
File: Figures/Figure_3.png Graphic file (type png)

<use Figures/Figure_3.png>
Package pdftex.def Info: Figures/Figure_3.png used on input line 316.
(pdftex.def)             Requested size: 249.77505pt x 341.43306pt.

<Figures/Figure_4.png, id=56, 762.4485pt x 294.50024pt>
File: Figures/Figure_4.png Graphic file (type png)

<use Figures/Figure_4.png>
Package pdftex.def Info: Figures/Figure_4.png used on input line 324.
(pdftex.def)             Requested size: 441.99939pt x 170.71652pt.

Overfull \hbox (51.99939pt too wide) in paragraph at lines 324--324
 [][] 
 []

<Figures/Figure_5.png, id=57, 767.86874pt x 993.7125pt>
File: Figures/Figure_5.png Graphic file (type png)

<use Figures/Figure_5.png>
Package pdftex.def Info: Figures/Figure_5.png used on input line 332.
(pdftex.def)             Requested size: 263.83707pt x 341.43306pt.
 [12] [13 <./Figures/Figure_1.png>] [14 <./Figures/Figure_2.png>] [15 <./Figure
s/Figure_3.png>] [16 <./Figures/Figure_4.png>]
[17 <./Figures/Figure_5.png>] (./elec_comm_MS.aux)

LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.

 ) 
Here is how much of TeX's memory you used:
 2534 strings out of 493014
 33717 string characters out of 6133351
 102021 words of memory out of 5000000
 6031 multiletter control sequences out of 15000+600000
 13916 words of font info for 53 fonts, out of 8000000 for 9000
 1141 hyphenation exceptions out of 8191
 38i,10n,30p,2931b,312s stack positions out of 5000i,500n,10000p,200000b,80000s
</usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx12.pfb
></usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmex10.pfb>
</usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi10.pfb><
/usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi12.pfb></
usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi8.pfb></us
r/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb></usr/
local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmr12.pfb></usr/lo
cal/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmr17.pfb></usr/loca
l/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmr7.pfb></usr/local/t
exlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmr8.pfb></usr/local/texl
ive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb></usr/local/texli
ve/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy7.pfb></usr/local/texlive
/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy8.pfb></usr/local/texlive/2
016/texmf-dist/fonts/type1/public/amsfonts/cm/cmti10.pfb></usr/local/texlive/20
16/texmf-dist/fonts/type1/public/amsfonts/cm/cmti12.pfb></usr/local/texlive/201
6/texmf-dist/fonts/type1/public/amsfonts/cm/cmti7.pfb>
Output written on elec_comm_MS.pdf (17 pages, 998301 bytes).
PDF statistics:
 132 PDF objects out of 1000 (max. 8388607)
 88 compressed objects within 1 object stream
 0 named destinations out of 1000 (max. 500000)
 26 words of extra memory for PDF output out of 10000 (max. 10000000)



==> elec_comm_MS.log_2_.txt <==
This is pdfTeX, Version 3.14159265-2.6-1.40.17 (TeX Live 2016) (preloaded format=pdflatex 2016.5.22)  12 SEP 2016 13:53
entering extended mode
 restricted \write18 enabled.
 file:line:error style messages enabled.
 %&-line parsing enabled.
**elec_comm_MS.tex
(./elec_comm_MS.tex
LaTeX2e <2016/03/31>
Babel <3.9r> and hyphenation patterns for 83 language(s) loaded.
(/usr/local/texlive/2016/texmf-dist/tex/latex/elsarticle/elsarticle.cls
Document Class: elsarticle 2009/09/17, 1.2.0: Elsevier Ltd
\@bls=\dimen102
(/usr/local/texlive/2016/texmf-dist/tex/latex/base/article.cls
Document Class: article 2014/09/29 v1.4h Standard LaTeX document class
(/usr/local/texlive/2016/texmf-dist/tex/latex/base/size12.clo
File: size12.clo 2014/09/29 v1.4h Standard LaTeX file (size option)
)
\c@part=\count79
\c@section=\count80
\c@subsection=\count81
\c@subsubsection=\count82
\c@paragraph=\count83
\c@subparagraph=\count84
\c@figure=\count85
\c@table=\count86
\abovecaptionskip=\skip41
\belowcaptionskip=\skip42
\bibindent=\dimen103
)
(/usr/local/texlive/2016/texmf-dist/tex/latex/graphics/graphicx.sty
Package: graphicx 2014/10/28 v1.0g Enhanced LaTeX Graphics (DPC,SPQR)

(/usr/local/texlive/2016/texmf-dist/tex/latex/graphics/keyval.sty
Package: keyval 2014/10/28 v1.15 key=value parser (DPC)
\KV@toks@=\toks14
)
(/usr/local/texlive/2016/texmf-dist/tex/latex/graphics/graphics.sty
Package: graphics 2016/05/09 v1.0r Standard LaTeX Graphics (DPC,SPQR)

(/usr/local/texlive/2016/texmf-dist/tex/latex/graphics/trig.sty
Package: trig 2016/01/03 v1.10 sin cos tan (DPC)
)
(/usr/local/texlive/2016/texmf-dist/tex/latex/graphics-cfg/graphics.cfg
File: graphics.cfg 2016/01/02 v1.10 sample graphics configuration
)
Package graphics Info: Driver file: pdftex.def on input line 96.

(/usr/local/texlive/2016/texmf-dist/tex/latex/pdftex-def/pdftex.def
File: pdftex.def 2011/05/27 v0.06d Graphics/color for pdfTeX

(/usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/infwarerr.sty
Package: infwarerr 2016/05/16 v1.4 Providing info/warning/error messages (HO)
)
(/usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/ltxcmds.sty
Package: ltxcmds 2016/05/16 v1.23 LaTeX kernel commands for general use (HO)
)
\Gread@gobject=\count87
))
\Gin@req@height=\dimen104
\Gin@req@width=\dimen105
)
(/usr/local/texlive/2016/texmf-dist/tex/latex/psnfss/pifont.sty
Package: pifont 2005/04/12 PSNFSS-v9.2a Pi font support (SPQR) 
LaTeX Font Info:    Try loading font information for U+pzd on input line 63.

(/usr/local/texlive/2016/texmf-dist/tex/latex/psnfss/upzd.fd
File: upzd.fd 2001/06/04 font definitions for U/pzd.
)
LaTeX Font Info:    Try loading font information for U+psy on input line 64.

(/usr/local/texlive/2016/texmf-dist/tex/latex/psnfss/upsy.fd
File: upsy.fd 2001/06/04 font definitions for U/psy.
))
\c@tnote=\count88
\c@fnote=\count89
\c@cnote=\count90
\c@ead=\count91
\c@author=\count92
\@eadauthor=\toks15
\c@affn=\count93
\absbox=\box26
\keybox=\box27
\Columnwidth=\dimen106
\space@left=\dimen107
\els@boxa=\box28
\els@boxb=\box29
\leftMargin=\dimen108
\@enLab=\toks16
\@sep=\skip43
\@@sep=\skip44

(./elec_comm_MS.spl)
(/usr/local/texlive/2016/texmf-dist/tex/latex/natbib/natbib.sty
Package: natbib 2010/09/13 8.31b (PWD, AO)
\bibhang=\skip45
\bibsep=\skip46
LaTeX Info: Redefining \cite on input line 694.
\c@NAT@ctr=\count94
)
\splwrite=\write3
\openout3 = `elec_comm_MS.spl'.

)
(/usr/local/texlive/2016/texmf-dist/tex/latex/amsfonts/amssymb.sty
Package: amssymb 2013/01/14 v3.01 AMS font symbols

(/usr/local/texlive/2016/texmf-dist/tex/latex/amsfonts/amsfonts.sty
Package: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
\@emptytoks=\toks17
\symAMSa=\mathgroup4
\symAMSb=\mathgroup5
LaTeX Font Info:    Overwriting math alphabet `\mathfrak' in version `bold'
(Font)                  U/euf/m/n --> U/euf/b/n on input line 106.
))
(./elec_comm_MS.aux)
\openout1 = `elec_comm_MS.aux'.

LaTeX Font Info:    Checking defaults for OML/cmm/m/it on input line 52.
LaTeX Font Info:    ... okay on input line 52.
LaTeX Font Info:    Checking defaults for T1/cmr/m/n on input line 52.
LaTeX Font Info:    ... okay on input line 52.
LaTeX Font Info:    Checking defaults for OT1/cmr/m/n on input line 52.
LaTeX Font Info:    ... okay on input line 52.
LaTeX Font Info:    Checking defaults for OMS/cmsy/m/n on input line 52.
LaTeX Font Info:    ... okay on input line 52.
LaTeX Font Info:    Checking defaults for OMX/cmex/m/n on input line 52.
LaTeX Font Info:    ... okay on input line 52.
LaTeX Font Info:    Checking defaults for U/cmr/m/n on input line 52.
LaTeX Font Info:    ... okay on input line 52.

(/usr/local/texlive/2016/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
\scratchcounter=\count95
\scratchdimen=\dimen109
\scratchbox=\box30
\nofMPsegments=\count96
\nofMParguments=\count97
\everyMPshowfont=\toks18
\MPscratchCnt=\count98
\MPscratchDim=\dimen110
\MPnumerator=\count99
\makeMPintoPDFobject=\count100
\everyMPtoPDFconversion=\toks19
) (/usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/pdftexcmds.sty
Package: pdftexcmds 2016/05/10 v0.21 Utility functions of pdfTeX for LuaTeX (HO
)

(/usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/ifluatex.sty
Package: ifluatex 2016/05/16 v1.4 Provides the ifluatex switch (HO)
Package ifluatex Info: LuaTeX not detected.
)
(/usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/ifpdf.sty
Package: ifpdf 2016/05/14 v3.1 Provides the ifpdf switch
)
Package pdftexcmds Info: LuaTeX not detected.
Package pdftexcmds Info: \pdf@primitive is available.
Package pdftexcmds Info: \pdf@ifprimitive is available.
Package pdftexcmds Info: \pdfdraftmode found.
)
(/usr/local/texlive/2016/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
Package: epstopdf-base 2016/05/15 v2.6 Base part for package epstopdf

(/usr/local/texlive/2016/texmf-dist/tex/latex/oberdiek/grfext.sty
Package: grfext 2016/05/16 v1.2 Manage graphics extensions (HO)

(/usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/kvdefinekeys.sty
Package: kvdefinekeys 2016/05/16 v1.4 Define keys (HO)
))
(/usr/local/texlive/2016/texmf-dist/tex/latex/oberdiek/kvoptions.sty
Package: kvoptions 2016/05/16 v3.12 Key value format for package options (HO)

(/usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/kvsetkeys.sty
Package: kvsetkeys 2016/05/16 v1.17 Key value parser (HO)

(/usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/etexcmds.sty
Package: etexcmds 2016/05/16 v1.6 Avoid name clashes with e-TeX commands (HO)
Package etexcmds Info: Could not find \expanded.
(etexcmds)             That can mean that you are not using pdfTeX 1.50 or
(etexcmds)             that some package has redefined \expanded.
(etexcmds)             In the latter case, load this package earlier.
)))
Package grfext Info: Graphics extension search list:
(grfext)             [.png,.pdf,.jpg,.mps,.jpeg,.jbig2,.jb2,.PNG,.PDF,.JPG,.JPE
G,.JBIG2,.JB2,.eps]
(grfext)             \AppendGraphicsExtensions on input line 456.

(/usr/local/texlive/2016/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
File: epstopdf-sys.cfg 2010/07/13 v1.3 Configuration of (r)epstopdf for TeX Liv
e
))
LaTeX Font Info:    Try loading font information for U+msa on input line 99.

(/usr/local/texlive/2016/texmf-dist/tex/latex/amsfonts/umsa.fd
File: umsa.fd 2013/01/14 v3.01 AMS symbols A
)
LaTeX Font Info:    Try loading font information for U+msb on input line 99.

(/usr/local/texlive/2016/texmf-dist/tex/latex/amsfonts/umsb.fd
File: umsb.fd 2013/01/14 v3.01 AMS symbols B
)
./elec_comm_MS.tex:99: Missing $ inserted.
<inserted text> 
                $
l.99 ...les: Ti$_{38}$O$_{76}\cite{Ang04} and Pb$_
                                                  4$S$_4$. The most stable a...

? 
Missing character: There is no à in font cmti10!
Missing character: There is no ˆ in font cmti10!
[1


{/usr/local/texlive/2016/texmf-var/fonts/map/pdftex/updmap/pdftex.map}]
[2]

LaTeX Warning: Command \r invalid in math mode on input line 142.

./elec_comm_MS.tex:147: Missing $ inserted.
<inserted text> 
                $
l.147 ...f pair atoms i, j Ucoh(tot)=$\sum_{ij}$U_
                                                  {coh}(ij)$. Therefore, the...

? 

Overfull \hbox (18.03337pt too wide) in paragraph at lines 147--148
\OT1/cmr/m/n/12 tional code [[], [], []], which is a based PAW (Pro-jec-tor aug
-mented method)[[]].
 []

[3]
Overfull \hbox (3.6023pt too wide) in paragraph at lines 161--162
[]\OT1/cmr/m/n/12 The elec-tro-static po-ten-tial $\OML/cmm/m/it/12 U[]\OT1/cmr
/m/n/12 (\OML/cmm/m/it/12 ij\OT1/cmr/m/n/12 )$ (equa-tion 3[]), cor-re-spons to
 the coulom-
 []

./elec_comm_MS.tex:184: Missing $ inserted.
<inserted text> 
                $
l.184 ...cal/mol$ & $\rho,^\circ A $ & $C, kcal $^
                                                  \circ A^{6}/mol$ \\
? 

LaTeX Warning: `h' float specifier changed to `ht'.


LaTeX Warning: Command \r invalid in math mode on input line 197.

[4]

LaTeX Warning: Command \r invalid in math mode on input line 218.


LaTeX Warning: Command \r invalid in math mode on input line 218.


LaTeX Warning: Command \r invalid in math mode on input line 218.


LaTeX Warning: Command \r invalid in math mode on input line 218.


LaTeX Warning: Command \r invalid in math mode on input line 218.


LaTeX Warning: Command \r invalid in math mode on input line 219.

[5] [6]

LaTeX Warning: Command \r invalid in math mode on input line 245.


LaTeX Warning: Command \r invalid in math mode on input line 247.

[7] (./elec_comm_MS.bbl [8]
Missing character: There is no € in font cmr12!
Missing character: There is no " in font cmr12!
 [9]
Missing character: There is no € in font cmr12!
 [10])
<Figures/Figure_1.png, id=49, 758.1123pt x 508.7808pt>
File: Figures/Figure_1.png Graphic file (type png)

<use Figures/Figure_1.png>
Package pdftex.def Info: Figures/Figure_1.png used on input line 293.
(pdftex.def)             Requested size: 423.98474pt x 284.52756pt.

Overfull \hbox (33.98474pt too wide) in paragraph at lines 293--293
 [][] 
 []

<Figures/Figure_2.png, id=51, 614.295pt x 794.97pt>
File: Figures/Figure_2.png Graphic file (type png)
 <use Figures/Figure_2.png>
Package pdftex.def Info: Figures/Figure_2.png used on input line 301.
(pdftex.def)             Requested size: 263.84175pt x 341.43306pt.

<Figures/Figure_3.png, id=52, 492.33937pt x 673.01437pt>
File: Figures/Figure_3.png Graphic file (type png)

<use Figures/Figure_3.png>
Package pdftex.def Info: Figures/Figure_3.png used on input line 309.
(pdftex.def)             Requested size: 249.77505pt x 341.43306pt.

<Figures/Figure_4.png, id=53, 762.4485pt x 294.50024pt>
File: Figures/Figure_4.png Graphic file (type png)

<use Figures/Figure_4.png>
Package pdftex.def Info: Figures/Figure_4.png used on input line 317.
(pdftex.def)             Requested size: 441.99939pt x 170.71652pt.

Overfull \hbox (51.99939pt too wide) in paragraph at lines 317--317
 [][] 
 []

<Figures/Figure_5.png, id=54, 767.86874pt x 993.7125pt>
File: Figures/Figure_5.png Graphic file (type png)

<use Figures/Figure_5.png>
Package pdftex.def Info: Figures/Figure_5.png used on input line 325.
(pdftex.def)             Requested size: 263.83707pt x 341.43306pt.
 [11 <./Figures/Figure_1.png>] [12 <./Figures/Figure_2.png>] [13 <./Figures/Fig
ure_3.png>] [14 <./Figures/Figure_4.png>] [15 <./Figures/Figure_5.png>] (./elec
_comm_MS.aux) ) 
Here is how much of TeX's memory you used:
 2521 strings out of 493014
 33409 string characters out of 6133351
 100955 words of memory out of 5000000
 6018 multiletter control sequences out of 15000+600000
 13916 words of font info for 53 fonts, out of 8000000 for 9000
 1141 hyphenation exceptions out of 8191
 38i,10n,30p,1731b,312s stack positions out of 5000i,500n,10000p,200000b,80000s
</usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/
cm/cmbx12.pfb></usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/c
m/cmex10.pfb></usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm
/cmmi10.pfb></usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/
cmmi12.pfb></usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/c
mmi8.pfb></usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmr
10.pfb></usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmr12
.pfb></usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmr17.p
fb></usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmr7.pfb>
</usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmr8.pfb></u
sr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb></us
r/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy7.pfb></usr/
local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy8.pfb></usr/lo
cal/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmti10.pfb></usr/loc
al/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmti12.pfb></usr/loca
l/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmti7.pfb>
Output written on elec_comm_MS.pdf (15 pages, 994225 bytes).
PDF statistics:
 126 PDF objects out of 1000 (max. 8388607)
 84 compressed objects within 1 object stream
 0 named destinations out of 1000 (max. 500000)
 26 words of extra memory for PDF output out of 10000 (max. 10000000)



==> gold_gen.log.txt <==
This is pdfTeX, Version 3.14159265-2.6-1.40.17 (TeX Live 2016) (preloaded format=pdflatex 2016.5.22)  5 SEP 2016 22:06
entering extended mode
 restricted \write18 enabled.
 file:line:error style messages enabled.
 %&-line parsing enabled.
**gold_gen.bib
(./gold_gen.bib
LaTeX2e <2016/03/31>
Babel <3.9r> and hyphenation patterns for 83 language(s) loaded.

./gold_gen.bib:5: LaTeX Error: Missing \begin{document}.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.5 @
     Article{Foi86,
? 
./gold_gen.bib:5: Emergency stop.
 ...                                              
                                                  
l.5 @
     Article{Foi86,
You're in trouble here.  Try typing  <return>  to proceed.
If that doesn't work, type  X <return>  to quit.

 
Here is how much of TeX's memory you used:
 7 strings out of 493014
 268 string characters out of 6133351
 53601 words of memory out of 5000000
 3648 multiletter control sequences out of 15000+600000
 3640 words of font info for 14 fonts, out of 8000000 for 9000
 1141 hyphenation exceptions out of 8191
 5i,0n,4p,75b,14s stack positions out of 5000i,500n,10000p,200000b,80000s
./gold_gen.bib:5:  ==> Fatal error occurred, no output PDF file produced!

